RefocusCraft: Unified Video Refocusing via CoC-Guided State Transitions

Post-capture video refocusing enables flexible control over focus and depth of field. However, image-based methods struggle to maintain temporal consistency when applied frame by frame, while two-stage video pipelines can introduce redundant restoration and propagate errors through an all-in-focus intermediate. We propose RefocusCraft, a unified one-step framework for efficient and temporally coherent video refocusing. Our key idea is to model refocusing as local transitions between source and target defocus states, jointly supporting detail recovery, blur synthesis, and appearance preservation within the same video. Guided by signed source and target circle-of-confusion (CoC) maps, our framework adapts a pretrained video diffusion model to directly generate the refocused video without explicit all-in-focus reconstruction. To align feature interactions with these transitions, we introduce two complementary attention mechanisms. Transition-compatible self-attention aggregates generation features with similar source and target defocus states, while defocus-compatible cross-attention selectively reuses source features to support the desired defocus transitions. Source-conditioned decoding further incorporates fine-grained input features to preserve textures and object boundaries. Experiments on our synthetic and real-world datasets demonstrate strong visual fidelity and temporal coherence across bokeh rendering, defocus deblurring, and refocusing.

==> TEMPLATE-LICENSE.txt <==
The adapted hitsztechreport.cls follows the source NVIDIA class license: Creative Commons Attribution-ShareAlike 4.0 International (CC BY-SA 4.0), https://creativecommons.org/licenses/by-sa/4.0/ . Preserve the original attribution in the class and indicate modifications. NVIDIA's class attributes earlier Google DeepMind technical report work; the source notices are retained.

Adaptation changes (2026-11-29): blue palette, original HIT emblem from the user-specified project, portable Charter font in place of NVIDIA Sans, title size, abstract body styling, generic institutional text, optional teaser support. Sample source and documentation are distributed under CC BY-SA 4.0 as well. University and third-party marks remain owned by their respective rights holders and are not licensed by this document. This template does not imply endorsement by HIT, NVIDIA, or the authors of the reference papers.

